Design and Control of a Recovery System for Legged Robots

This paper describes the design and control of a support and recovery system for use with planar legged robots. The system operates in three modes. First, it can be operated in a fully transparent mode where no forces are applied to the robot. In this mode, the system follows the robot closely to be able to quickly catch the robot if needed. Second, it can provide a vertical supportive force to assist a robot during operation. Third, it can catch the robot and pull it away from the ground after a failure to avoid falls and the associated damages. In this mode, the system automatically resets the robot after a trial allowing for multiple consecutive trials to be run without manual intervention. The supportive forces are applied to the robot through an actuated cable and pulley system that uses series elastic actuation with a unidirectional spring to enable truly transparent operation. The nonlinear nature of this system necessitates careful design of controllers to ensure predictable, safe behaviors. In this paper we introduce the mechatronic design of the recovery system, develop suitable controllers, and evaluate the system's performance on the bipedal robot RAMone.

==> ReviewChanges.txt <==
-"Application seems limited"
    -possbile application, auto resetting, cont control, assistive modes (main body potential field), supportive modes. Continuous op for machine learning 

-Letters on figures and in text for clarity (3 and 4)
    See two new figures
        good
    
-It sounds like they want more info on controller gain selection. 

-One reviewer didn't see the difficulties in the paper. Do we need to stress the novelty of the design harder?
Might appear overly complicated


-Should I change all references to PD controllers to pure proportional controllers because we use no D gain
    yes, integrative plant
